NSB2: An Open-Source Modular Pipeline for Application-Network Co-Simulation

As connected applications -- from intelligence-enabled assistants and the smart homes to autonomous vehicles and large-scale Internet-of-Things deployments -- become increasingly pervasive, their performance, safety, and reliability depend more than ever on the underlying network. Designing and validating such systems therefore requires development environments that holistically account for both application and network behavior. While network simulators and emulators provide high-fidelity models of network behavior, connecting full-fledged applications to them remains difficult due to platform constraints, simulator-specific interfaces, and narrow single-purpose integrations. To address this gap, we present NSB2 (Network Simulation Bridge 2), an open-source network co-simulation middleware that relays payloads between application processes through a network simulator. NSB2 is composed of a central daemon and thin, embedded application- and simulator-side libraries for flexible integration, disentangled communication channels for unencumbered inter-process communications, and in-memory key-value storage for efficient payload caching and retrieval. NSB2 is designed to be lightweight, accessible, and extensible: it exposes streamlined interfaces supported in Python and C++, modular internal abstractions that let users swap or extend network simulation/emulation backends, flexible and configurable deployment modes, and integration helpers for the widely-used ns-3 and OMNeT++ network simulators. Our evaluation across multiple co-simulation scenarios shows that NSB2 introduces negligible memory and latency overhead, enabling researchers and developers to achieve richer, more realistic modeling of connected systems with minimum overhead.

==> plots/eval_data.csv <==
nodes,rate,duration_s,sent,received,dropped,drop_rate_percent,hash_failures,parse_failures,unexpected_msgs,avg_rtt_s,p50_rtt_s,p95_rtt_s,p99_rtt_s,min_rtt_s,max_rtt_s,trace_samples,daemon_roundtrip_avg_s,daemon_roundtrip_p50_s,daemon_roundtrip_p95_s,daemon_roundtrip_p99_s,daemon_roundtrip_min_s,daemon_roundtrip_max_s,nsb_residence_avg_s,nsb_residence_p50_s,nsb_residence_p95_s,nsb_residence_p99_s,nsb_residence_min_s,nsb_residence_max_s,sim_turnaround_avg_s,sim_turnaround_p50_s,sim_turnaround_p95_s,sim_turnaround_p99_s,sim_turnaround_min_s,sim_turnaround_max_s,avg_cpu_percent,peak_memory_mb,run_dir,exit_code
10,10,60,600.0000,600.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0074,0.0075,0.0128,0.0141,0.0008,0.0150,600.0000,0.0072,0.0072,0.0125,0.0138,0.0005,0.0146,0.0069,0.0069,0.0122,0.0134,0.0002,0.0144,0.0003,0.0002,0.0004,0.0004,0.0001,0.0006,23.3272,6.8424,N/A,0.0000
10,100,60,6000.0000,6000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0069,0.0069,0.0124,0.0138,0.0005,0.0165,6000.0000,0.0067,0.0066,0.0120,0.0134,0.0003,0.0161,0.0064,0.0064,0.0118,0.0131,0.0000,0.0158,0.0002,0.0002,0.0003,0.0004,0.0001,0.0026,25.8124,6.8248,N/A,0.0000
10,1000,60,60000.0000,60000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0067,0.0059,0.0139,0.0164,0.0002,0.0471,60000.0000,0.0062,0.0053,0.0131,0.0155,0.0002,0.0460,0.0060,0.0051,0.0130,0.0153,0.0000,0.0458,0.0002,0.0002,0.0002,0.0003,0.0001,0.0042,33.2856,6.8398,N/A,0.0000
50,10,60,600.0000,600.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0096,0.0097,0.0162,0.0186,0.0006,0.0215,600.0000,0.0093,0.0095,0.0157,0.0175,0.0004,0.0199,0.0091,0.0093,0.0156,0.0174,0.0003,0.0198,0.0001,0.0001,0.0002,0.0002,0.0001,0.0004,52.9414,6.9234,N/A,0.0000
50,100,60,6000.0000,6000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0089,0.0087,0.0164,0.0189,0.0004,0.0259,6000.0000,0.0085,0.0082,0.0157,0.0177,0.0002,0.0241,0.0083,0.0081,0.0155,0.0174,0.0001,0.0230,0.0001,0.0001,0.0002,0.0022,0.0001,0.0035,55.3846,6.9524,N/A,0.0000
50,1000,60,60000.0000,60000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0057,0.0054,0.0104,0.0136,0.0002,0.0501,60000.0000,0.0052,0.0050,0.0093,0.0124,0.0001,0.0479,0.0051,0.0049,0.0092,0.0122,0.0000,0.0478,0.0001,0.0001,0.0001,0.0002,0.0001,0.0025,69.5976,6.9414,N/A,0.0000
100,10,60,600.0000,600.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0166,0.0166,0.0281,0.0323,0.0011,0.0402,600.0000,0.0162,0.0162,0.0275,0.0309,0.0008,0.0342,0.0160,0.0160,0.0273,0.0308,0.0007,0.0341,0.0002,0.0002,0.0002,0.0002,0.0001,0.0004,68.4594,6.9444,N/A,0.0000
100,100,60,6000.0000,6000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0146,0.0136,0.0280,0.0341,0.0005,0.0469,6000.0000,0.0137,0.0130,0.0264,0.0304,0.0003,0.0411,0.0135,0.0128,0.0263,0.0303,0.0002,0.0410,0.0001,0.0001,0.0002,0.0002,0.0001,0.0008,73.2972,6.9608,N/A,0.0000
100,1000,60,60000.0000,60000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0136,0.0130,0.0248,0.0324,0.0004,0.0759,60000.0000,0.0131,0.0126,0.0234,0.0309,0.0002,0.0757,0.0130,0.0125,0.0233,0.0307,0.0000,0.0756,0.0001,0.0001,0.0002,0.0002,0.0001,0.0018,75.9160,6.9860,N/A,0.0000
500,10,60,600.0000,600.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.1433,0.1452,0.2423,0.2717,0.0049,0.2995,600.0000,0.1427,0.1446,0.2416,0.2708,0.0045,0.2905,0.1424,0.1442,0.2413,0.2704,0.0042,0.2902,0.0004,0.0004,0.0004,0.0004,0.0003,0.0005,77.2030,7.3312,N/A,0.0000
500,100,60,6000.0000,6000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.1520,0.1499,0.2606,0.3126,0.0028,0.4590,6000.0000,0.1506,0.1487,0.2576,0.3047,0.0025,0.4520,0.1503,0.1483,0.2572,0.3044,0.0022,0.4517,0.0004,0.0004,0.0004,0.0004,0.0003,0.0010,77.2884,7.4210,N/A,0.0000
500,1000,60,60000.0000,60000.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.2358,0.2138,0.4773,0.6503,0.0020,1.3151,60000.0000,0.2334,0.2116,0.4730,0.6458,0.0016,1.3112,0.2330,0.2112,0.4726,0.6454,0.0012,1.3109,0.0004,0.0004,0.0004,0.0004,0.0002,0.0045,77.4334,7.5210,N/A,0.0000


==> plots/new_eval_data.csv <==
nodes,rate,duration_s,sent,received,dropped,drop_rate_percent,hash_failures,parse_failures,unexpected_msgs,avg_rtt_s,p50_rtt_s,p95_rtt_s,p99_rtt_s,min_rtt_s,max_rtt_s,trace_samples,daemon_roundtrip_avg_s,daemon_roundtrip_p50_s,daemon_roundtrip_p95_s,daemon_roundtrip_p99_s,daemon_roundtrip_min_s,daemon_roundtrip_max_s,nsb_residence_avg_s,nsb_residence_p50_s,nsb_residence_p95_s,nsb_residence_p99_s,nsb_residence_min_s,nsb_residence_max_s,sim_turnaround_avg_s,sim_turnaround_p50_s,sim_turnaround_p95_s,sim_turnaround_p99_s,sim_turnaround_min_s,sim_turnaround_max_s,avg_cpu_percent,peak_memory_mb
10,10,60,600.000000,600.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.006400,0.006280,0.011540,0.012360,0.000420,0.013300,600.000000,0.006240,0.006160,0.011400,0.012200,0.000320,0.013160,0.006120,0.006000,0.011260,0.012060,0.000180,0.013040,0.000120,0.000100,0.000280,0.000300,0.000100,0.000380,15.457200,6.824200
10,100,60,6000.000000,6000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.006200,0.006160,0.011200,0.012080,0.000240,0.013800,6000.000000,0.006100,0.006040,0.011080,0.011980,0.000120,0.013680,0.006000,0.005920,0.010980,0.011880,0.000020,0.013560,0.000100,0.000100,0.000200,0.000200,0.000100,0.000500,16.893800,6.875000
10,1000,60,60000.000000,60000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.006620,0.006520,0.012300,0.013880,0.000200,0.023980,60000.000000,0.006520,0.006420,0.012220,0.013760,0.000100,0.023860,0.006420,0.006320,0.012100,0.013660,0.000000,0.023760,0.000100,0.000100,0.000100,0.000200,0.000100,0.000620,23.367600,6.856800
50,10,60,600.000000,600.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.009320,0.009420,0.015900,0.017340,0.000680,0.018480,600.000000,0.009180,0.009280,0.015700,0.017200,0.000480,0.018340,0.009020,0.009120,0.015600,0.017040,0.000380,0.018220,0.000100,0.000100,0.000180,0.000200,0.000100,0.000300,60.319600,6.912400
50,100,60,6000.000000,6000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.008320,0.008120,0.015240,0.017120,0.000360,0.021160,6000.000000,0.008200,0.007980,0.015100,0.017000,0.000240,0.021020,0.008080,0.007860,0.014960,0.016840,0.000080,0.020900,0.000100,0.000100,0.000100,0.000200,0.000100,0.000420,63.656400,6.922000
50,1000,60,60000.000000,60000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.005200,0.005100,0.008820,0.011460,0.000280,0.022560,60000.000000,0.005100,0.004960,0.008720,0.011340,0.000160,0.022420,0.004960,0.004860,0.008600,0.011180,0.000000,0.022300,0.000100,0.000100,0.000100,0.000200,0.000100,0.000420,72.680200,6.948400
100,10,60,600.000000,600.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.016800,0.016700,0.028280,0.031020,0.001560,0.039080,600.000000,0.016600,0.016560,0.028100,0.030860,0.001380,0.038860,0.016480,0.016380,0.027900,0.030680,0.001220,0.038740,0.000200,0.000200,0.000200,0.000220,0.000100,0.000320,72.649200,6.907000
100,100,60,6000.000000,6000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.013800,0.012980,0.026620,0.031280,0.000580,0.042860,6000.000000,0.013600,0.012800,0.026440,0.031140,0.000380,0.042680,0.013440,0.012620,0.026280,0.030940,0.000220,0.042520,0.000200,0.000200,0.000200,0.000200,0.000100,0.000660,74.956800,6.944400
100,1000,60,60000.000000,60000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.014440,0.013880,0.025340,0.032640,0.000360,0.061340,60000.000000,0.014260,0.013740,0.025220,0.032520,0.000220,0.061180,0.014100,0.013580,0.025040,0.032340,0.000040,0.060980,0.000200,0.000180,0.000200,0.000200,0.000100,0.000620,75.975800,6.992200
500,10,60,600.000000,600.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.180000,0.180240,0.302080,0.333840,0.008600,0.448920,600.000000,0.179480,0.179860,0.301240,0.331880,0.008220,0.448580,0.179060,0.179400,0.300780,0.331440,0.007800,0.448120,0.000500,0.000500,0.000580,0.000600,0.000300,0.000600,77.029200,7.321800
500,100,60,6000.000000,6000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.186620,0.184860,0.320140,0.386720,0.003380,0.637180,6000.000000,0.186120,0.184400,0.319440,0.385540,0.003020,0.636780,0.185660,0.183940,0.318980,0.385140,0.002580,0.636280,0.000500,0.000500,0.000580,0.000600,0.000300,0.000920,77.040800,7.368000
500,1000,60,60000.000000,60000.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.308740,0.272220,0.654220,0.915640,0.002220,1.865000,60000.000000,0.307480,0.270960,0.652740,0.914080,0.001920,1.864700,0.307040,0.270500,0.652280,0.913620,0.001440,1.864240,0.000500,0.000500,0.000600,0.000600,0.000300,0.001520,77.280800,7.553200

